PointCleanNet: Learning to Denoise and Remove Outliers from Dense Point Clouds

Point clouds obtained with 3D scanners or by image-based reconstruction techniques are often corrupted with significant amount of noise and outliers. Traditional methods for point cloud denoising largely rely on local surface fitting (e.g., jets or MLS surfaces), local or non-local averaging, or on statistical assumptions about the underlying noise model. In contrast, we develop a simple data-driven method for removing outliers and reducing noise in unordered point clouds. We base our approach on a deep learning architecture adapted from PCPNet, which was recently proposed for estimating local 3D shape properties in point clouds. Our method first classifies and discards outlier samples, and then estimates correction vectors that project noisy points onto the original clean surfaces. The approach is efficient and robust to varying amounts of noise and outliers, while being able to handle large densely-sampled point clouds. In our extensive evaluation, both on synthesic and real data, we show an increased robustness to strong noise levels compared to various state-of-the-art methods, enabling accurate surface reconstruction from extremely noisy real data obtained by range scans. Finally, the simplicity and universality of our approach makes it very easy to integrate in any existing geometry processing pipeline.

==> rebuttal.txt <==
Dear Reviewers,
    Thank you for the careful reviews. Below we answer the main queries. We would be happy to include the suggested references and fix the typos in the revision.

(Reviewer IDs: R1:21679, R2:21161, R3:21395, R4:21128, R5:21403)

Incremental technical contribution over PCPNet.(R1,R2,R3)
While we agree that the changes may appear small, there are several key modifications that are not straight-forward but essential to getting good results. Overall, we would summarize our main contributions as follows:
1) We address outlier detection and noise removal in a unified, purely point-based framework.
2) Patch-based analysis allows us to handle dense point clouds and to train with small datasets (since they have enough **patch diversity**).
3) We propose a novel loss, and an iterative, deep-learning procedure for output handling.

Concerning the last point, we stress that the choice of loss is crucial in practice, and it is not obvious a priori which one works best. We present some insight and experimental results in the paper. Also, applying a deep network iteratively is non-standard but brings very significant improvement in our setting. Indeed a straightforward implementation does not converge, but we found that with the proper loss and with an inflation term, the network can both stabilize and get better accuracy. Finally, we feel that having PointCleanNet as a specialized adaptation of an existing pipeline makes an impact on its integration and improves its practical applicability in this setting (we will release code/pretrained network). 

Comparison with PointProNet.(R3) 
We had reached out to the authors of PointProNet but they haven’t released PointProNet-code yet. We have an in-house implementation that can be used to provide comparison with PointProNet. In our tests, we found the local tangent frame fitting step to be very difficult to make robust in presence of strong outliers and/or medium/high noise. We can add this in the revision. 

Effect of structured noise.(R1,R2,R5)
Indeed this is an important test --- we have qualitatively evaluated on real data (outliers+noise) and quantitatively on a directional noise model (Section 6). Also, we would be happy to provide test results on Kinect data (without retraining). 
We do agree that the assumption is that the test and training data have similar distributions, but stress that this must only hold on the space of local patches. Nevertheless, we agree that our method is unlikely to succeed when noise characteristics are very different from those in the training setup. 

Test-training data split.(R3) 
Sorry for not clarifying this. Yes, we took care to completely separate training/test models (80-20 split). However, we believe the approach works because the space of local patches is somewhat similar (relates to patch dictionaries) and this is what the network exploits to clean the pointsets. We will include a figure with our entire training and test sets.

Comparison with jet fitting.(R3)
Since medium jet fitting over-smooths the details, there is quite a bit of improvement over medium jet fitting in the low-noise setting. We observe an improvement in the high-noise setting with outliers as well. Indeed in other settings, the two methods produce comparable results. We also have updated results for outlier removal (with a new outlier generation method for the training set) that gives significantly improved outlier removal performance (additionally, we discovered an inconsistency in the current outlier accuracy plot in Figure 7 - the correct values show a smaller error for ours at low noise levels). In general, once trained, our method is significantly less sensitive to noise strength and produces uniformly good results without hyperparameter adjustments, across a wide range of noise and outlier levels in contrast to others.

The evaluation metric does not make sense, there should be two terms: surface distance and distribution uniformity.(R3)
The Chamfer distance already measures both, surface distance and coverage, which is related to uniformity of distribution for uniformly distributed target points. It is a standard measure to compare point clouds, also used, for example, in:
A Point Set Generation Network for 3D Object Reconstruction from a Single Image
Learning Representations and Generative Models for 3D Point Clouds

Transformation back into world space is missing.(R4)
Thanks for pointing that out, we transform the predicted displacement with the inverse of the first spatial transformer before using it in the loss function. The second spatial transformed acts in feature space and does not need to be reversed. It can be seen as an attention mechanism. We will update the description.

Describe DG-CNN modifications.(R1)
Indeed DG-CNN was designed for a different task. We adapted the segmentation variant of the network to output a displacement vector instead of class logits. For the loss, the displacements are added to the original points and the result is compared to the target point cloud using the same Chamfer distance employed in the papers cited above.

Justify: residual noise has same noise model after one iteration.(R4)
The intuition is that the distance between noisy patch centers of points that are neighbors in the target point cloud determines the residual error (if they are close, the patches will appear similar to the network and it will output a similar result, if they are far away, the patches will appear dissimilar). For example, if the noisy patch centers have a Gaussian error distribution, their distance will be roughly (half-)Gaussian as well, and so will the residual noise. We will make clear that this is an empirical observation with an intuitive explanation.

The inflation to counteract shrinking is not ideal.(R3)
Note that this is a standard technique for smoothing. We will include a reference. 

Regular distribution term in Eq 8 needs more discussion.(R3).
We have to work with the points inside one patch only, so a global point discrepancy/clustering metric would not work here. Also, our goal is only to avoid introducing more clustering, not to correct existing clustering. This can be done more reliably by ensuring the movement of the point tangentially to the surface is small. We will improve our discussion.


==> reviews.txt <==
====================================================================
Reviews
====================================================================




-------------------- Chair Decision --------------------

Refer to CGF with major revisions



-------------------- Summary Review --------------------

After much discussion among reviewers, we decided to recommend the paper for major revision and referral to CGF. In the major revision, the following issues should be addressed:

1) Add evaluation with comparisons to conventional methods such as jet fitting and other deep learning based methods such as PointProNet. 
2) More careful justification for the noise model/assumption adopted. Most reviewers felt that the noise model is too simplified. Experiments demonstrating the method's effectiveness in "real noise" such as structured outliers, noise from scan mis-alignments, etc., should be provided.
3) Address the various technical concerns raised by R4, e.g., on transformations and residual noise, as discussed in the rebuttal.
4) Add discussions to novelty over PCPNet, as in the rebuttal.
5) Reveal training and testing settings and splits.
6) Improve the paper in other ways based on reviewer comments.



-------------------- Review 1 --------------------

Overall Recommendation: 7 (7 - good)
Evaluation Confidence: 4 (4 - Pretty confident, I know this area well)

Summary: This paper presents a supervised learning approach for outlier detection and denoising of point cloud data. Overall, there are two separate deep neural networks (DNNs), one for outlier filtering and this is followed by one for denoising. The proposed DNNs operate on local patches and follow the same architecture as PCP-NET from Eurographics 2018. 



Clarity of Exposition: Generally clear. But in terms of insight (or lack thereof), I would be curious to see how much of a conceptual leap and technical challenge there is to extend PCP-NET from normal and curvature estimation to outlier removal and denoting.



Technical Soundness: Look good to me.


Quality of References: I think the following paper is quite relevant:

Mesh Denoising via Cascaded Normal Regression 
Peng-Shuai Wang, Yang Liu, and Xin Tong 
ACM Transactions on Graphics (SIGGRAPH Asia), 35(6), 2016 

It should be cited and even compared.



Reproducibility: Yes.


Explanation of Recommendation: I am moderately positive about this paper since it tackles a classical problem in geometry processing and the application of DNNs to the problem is a timely contribution. My main reservations stem from three issues:

1) How much of an advance conceptually or technically there is in comparison to PCP-NET?

2) The evaluation to compare with other methods including DG-CNN felt a bit inadequate. First, only DG-CNN is learning based, but it was not designed for the tested task. It is unclear whether the modification done to make the methods (somewhat) comparable was well designed or motivated. The missing reference above seems a lot more relevant and I feel that a comparison to it, also learning for mesh denoising, should have been done.

3) While the paper claims that no model of outliers/noise is being assumed, the training data pairs were all generated using Gaussian noise (at diff levels). I am not sure this is necessarily helpful in justifying the claim or the Guassian noise is realistic, e.g., for outliers.


-------------------- Review 2 --------------------

Overall Recommendation: 5 (5 - marginal - only just acceptable)
Evaluation Confidence: 3 (3 - Moderately confident, I know as much as most)

Summary: The authors propose to apply the PCPNet local patch-based deep-learning architecture, which has been proposed for estimating local 3D shape properties in point clouds (e.g., normals and curvature), to the problem of point-cloud cleaning. To do so,  a first network learns to classify and discard (simple) outliers based on examples, and a second network learns to displace the center point wrt to its neighborhood based on examples. 

The overall structure is very similar to PCPNet, and the variation is mostly in its customization (loss functions). The method seems to work well, but targets (as some similar works) mostly synthetic cases in which outliers and noise are unstructured (in practice, extra points randomly placed in space and Gaussian noise).  


Clarity of Exposition: The paper is well written and provides enough information for reproducibility. I  would like to see a discussion on the sources of noise in typical point clouds (see technical soundness) and advantages and limitations of this approach in that respect.


Technical Soundness: The paper clearly presents a (synthetic) problem and a reasonably sound solution for it based on prior work. As such, the solution looks technically sound. 

What I would like to see, however, is a better definition of the problem and its relation to practical case, as the selected problem is non fully tackling tipical practical cases (no problem with it if it is acknowledged). 

In the case of point clouds, e.g., coming from laser scanning, the modeling of noise and outliers as presented here is, indeed, not very realistic, as it considers only unstructured/uncorrelated noise. In practice, however, the "difficult" noise has different characteristics, and it would be  nice to see how a learning method could improve over statistical methods in those difficult cases. In particular, sources of noise/outliers in laser scanned data that are not well modeled by the current methods, but are very common are for instance include outliers coming from mirror reflection (generates copies of data), noise and outliers from glossy reflections (typically clusters of points), noise from misaligned pathes (generates spurious ondulation of surfaces), and so on. 

Moreover, the tests use the same noise/outlier generation approach of the training, which makes evaluation results a probably a bit on the optimistic side...

I'd like at least to see a discussion of this problem, in terms, for instance, of robustness to the proposed methods to these sorts of noises, and in terms of adaptability of this approach to those sorts of structured sources of errors. 


Quality of References: Looks fine to me...


Reproducibility: Looks fine to me. The paper, technically, is really incremental wrt the PCPNet one, so the amount of algorithmic/system details required here is minimal.


Explanation of Recommendation: The paper is an incremental improvement over PCPNet, were the same ideas are applied to a different problem. The customization is not very surprising (e.g., the presented loss functions are pretty straightforward). The strengths of the work reside in the very good description of the method and in the demonstration that this sort of learning approaches can work well for the defined problem. On the weak side, in my opinion, is that the paper could have been much better if it attempted to target a more difficult but more realistic setting, including at least some sources of structured noises. It is good to see that a learning approach can be competitive with other algorithmic/statistical ones for the limited outlier/noise models presented here, but it would have been much better to see/verify the advantages of learning in case of more difficult stuctured noises, which should be very hard for the competitive methods. At least a discussion on this should be present

All in all, I see it a bit too incremental for EG, my current judgment is "borderline" (more on the positive than on the negative side). I could see it accepted if others want to champion it. I would suggest, however, to include a discussion on noise sources (and eventually some tests if possible).


-------------------- Review 3 --------------------

Overall Recommendation: 3 (3 - clearly below EG standard)
Evaluation Confidence: 5 (5 - Extremely confident, I consider myself an expert)

Summary: This paper presents a data-driven technique for removing outliers, and denoising point clouds. These are important problems, especially with the increasing relevance of 3D scanning.




Clarity of Exposition: Yes, overall pretty clear, although verbose.


Technical Soundness: Yes.


Quality of References: Good.


Reproducibility: The authors promise to release code/data.


Explanation of Recommendation: I would like to thank the authors for this submission. I like the theme of applying network based image processing techniques to geometry and beyond. However, I could not vote for acceptance due to multiple issues as I detail below.

Evaluation:

1. The training and test datasets are never fully exposed. Does training dataset contain very similar / the same local structures as the test dataset? I at least need a visualization of all data and a study on what happens when the training data is very different than test data. 

2. The evaluation metric is not standard and does not make sense to me as it combines two very different terms. Instead, to-the-surface-error, and another metric that relates to the distribution of points on the surface, should be computed and reported individually. This is especially important when comparing against works that do not aim to distribute points evenly on a surface.

3. Denoising: The authors need to compare to at least MLS-based denoising, and PointProNet paper. 

4. Even with only the current alternative techniques and the metric in the paper, the plots in Figure 7 show that there is no significant improvement. This is also apparent in Figure 6 especially if you compare to jet. The same is true for Figure 10.

Technique: 

1. The architecture and idea is incremental, considering PCPNet and PointProNet, and not as simple as the latter.

2. The assumption that the noise pattern generated due to inconsistent patch-wise estimations is not grounded. I would expect to at least a) discuss this in detail, e. g. different noise patterns, b) train a multi-stage network that takes this explicitly into account and do an ablation study.

3. The post-processing stage to avoid shrinking is also not ideal, and makes me think that the technique is not really ready. 

4. Equation 7 needs to be discussed more, this is not standard for point repulsion and I am not sure why standard clustering measures cannot be utilized here.

In summary, two main reasons for my decision: 1. evaluations are not there, 2. technique is incremental and seems not ready. I hope my feedback would help a bit in improving the paper. Regards.



-------------------- Review 4 --------------------

Overall Recommendation: 4 (4 - dubious - not quite acceptable)
Evaluation Confidence: 4 (4 - Pretty confident, I know this area well)

Summary: This paper proposed a data-driven approach for removing outliers and reducing noise in point clouds. The method is based on PCPNet. Compared with other related works, the proposed method achieves state-of-art results.


Clarity of Exposition: Fine


Technical Soundness: Fine


Quality of References: OK


Reproducibility: The authors mention that both code and pre-trained networks will be released.


Explanation of Recommendation: This paper proposed a data-driven approach for removing outliers and reducing noise in point clouds. The method is based on PCPNet. It first removes outlier samples, then estimates correction vectors to remove the additive noise contained in the point cloud. And compared with other related works, the proposed method achieves state-of-art results. This is the strength of the method.


Major issues:
- According to Figure 3, the input patch is transformed by centering, scaling, and two spatial transformer networks: one is applied onto the input points, the other is applied onto the per-point feature vectors. However the regression targets are computed from the ground truth point cloud P.  And according to Equation 8 and 9, there is no transformations applied to the ground truth point cloud P. This is unreasonable, because some local patches from different spatial locations may be very similar after the transformation, but their regression targets are totally different. How can this work?

- In Section 3, "the resulting residual noise has a similar noise model as the original noise, but with a smaller magnitude", as one of the  critical observations, this should be well justified. In the experiment, the input noise is Gaussion noise, why is the noise caused by inconsistency also Gaussion noise? 



Some minor issues:

- In Section 1, "surface reconstruction, shape matching, model retrieval, etc., which assume their input to be noise-free", this statement is inaccurate. Many surface reconstruction methods, such as Poisson reconstruction, are highly robust to noisy input.

- In Section 3, "processing the entire point cloud simultaneously leaves less capacity for local neighborhoods", this is also not a proper statement, and should be weakened. The capacity of network is related with the network architecture and network parameters. A network processing the entire point cloud may also have high capacity for local neighborhoods with appropriate network design.

- In figure 3, the symbols, like STN and FNN, are not properly defined.

- The proposed method is said to have no parameters to be tuned. It seems to be over-claimed. How are the iteration number (11 it. in Figure 6) and k =100 in Equation 3 are determined? 


Considering these issues, my overall Recommendation is  4 - dubious - not quite acceptable.


-------------------- Review 5 --------------------

Overall Recommendation: 8 (8 - very good)
Evaluation Confidence: 4 (4 - Pretty confident, I know this area well)

Summary: The paper proposes a two-stage pipeline for denoising point clouds. The network operates on local point regions (all points within a 5% radius). First, each region is classified as to whether or not it is an outlier and such points are removed. Second, a second network learns the displacement from the central point to the surface. Various reasonably simple losses are used to prevent the network from degenerating / clustering into filaments. The system is evaluated against several baselines, mostly on completed / whole-surface synthetic scans, and shown to perform very well and be robust. It also has only very generic learning parameters that are mostly data-driven (ex. radius of region to process) and is shown to generalize quite well to different datasets.


Clarity of Exposition: Yes I found the paper method/experiments easy to follow.


Technical Soundness: Yes.


Quality of References: I am not fully aware of all recent denoising technology (there is certainly a lot), but the ones I am most familiar with are present and compared against.


Reproducibility: Yes the paper could be reproduced.


Explanation of Recommendation: 
I found the paper to be an excellent approach combining several recent point cloud techniques (PCPNet) and denoising paradigms together into an effective outlier + denoising system. I think the two stage approach is very sensible, preventing the noisy outliers from interferring too strongly with the surface-seeking projection step. Overall it was easy to follow and the design choices seemed reasonable, adding in complexity in response to clear problems (shrinking, point collapse, filament clustering, etc.). The evaluation against synthetic/corrupted scans was good and compared against the stronger baselines I am familiar with (although I admit I likely am not familiar with all relevant work here.)

My main criticism is that the paper only seems to show results for very specific types of complete meshes, and it is hard to judge the behavior on different scan/mesh properties that might be observed in practice. meshes that have large open holes, point clouds that are from volumetric fusion / 3D depth camera / Kinect scans, and so on would be very useful to see. For example, does a scan of a flat plane collapse, stay sharp around the edges, etc.? It would be very useful to see at least one figure with stress cases / systemic failures of the method. The authors highlight some expected failures in their conclusion they would like to improve upon in future work. Although the results in Figure 8 are cool and show the denoising powers of the network, I think in practice (especially for Kinect scans) they have very different structural patterns rather than the corrupted point clouds the paper evaluates against, and in general I was not convinced by the "Generalization to real-world data" paragraph.

Overall I think the paper is an nice mix of easy to implement / execute + good overall performance and will be very useful denoising system + baseline for future deep net denoising work.

"In signal processing literature, it is widely believed that image denoising has reached close to optimal performance." -> while I believe the authors here, a citation of some sort would be interesting for further reading.

How serious is the shrinking problem? It is not addressed in the results but seems like it could have significant impact.

